Unveiling the warm molecular outflow component of type-2 quasars with SINFONI

We present seeing-limited (0.8 arcsec) near-infrared integral field spectroscopy data of the type-2 quasars (QSO2s) SDSS J135646.10+102609.0 (J1356) and SDSS J143029.89+133912.1 (J1430, the Teacup), both belonging to the Quasar Feedback (QSOFEED) sample. The nuclear K-band spectra (1.95-2.45 \textmu m) of these radio-quiet QSO2s reveal several $H_2$ emission lines, indicative of the presence of a warm molecular gas reservoir (T$\geq$1000 K). We measure nuclear masses of 5.9, 4.1, and 1.5 $\times 10^3~M_{\odot}$ in the inner 0.8 arcsec diameter region of the Teacup, J1356 north (J1356N), and south nuclei, respectively. The total warm $H_2$ mass budget is $\sim 4.5$ and $\sim 1.3 \times 10^4~M_{\odot}$ for the Teacup and J1356N, implying warm-to-cold molecular gas ratios of $10^{-6}$. The warm molecular gas kinematics, traced with the $H_2$1-0S(1) and S(2) emission lines, is consistent with that of the cold molecular phase, traced by ALMA CO emission at higher angular resolution (0.2 and 0.6 arcsec). In J1430, we detect the blue- and red-shifted sides of a compact warm molecular outflow extending up to 1.9 kpc and with velocities of 450 km/s. In J1356 only the red-shifted side is detected, with a radius of up to 2.0 kpc and velocity of 370 km/s. The outflow masses are 2.6 and 1.5 $\times 10^3~M_{\odot}$ for the Teacup and J1356N, and the warm-to-cold gas ratios in the outflows are 0.8 and 1 $\times 10^{-4}$, implying that the cold molecular phase dominates the mass budget. We measure warm molecular mass outflow rates of 6.2 and 2.9 $\times 10^{-4}~M_{\odot}/yr$ for the Teacup and J1356N, approximately 0.001\% of the total mass outflow rate. We find an enhancement of velocity dispersion in the $H_2$1-0S(1) residual dispersion map of the Teacup, both along and perpendicular to the compact radio jet direction. This enhanced turbulence can be reproduced by simulations of jet-ISM interactions.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

